Fine-structure transitions of the carbon isoelectronic sequence C, N$^+$ and O$^{2+}$ induced by collisions with atomic hydrogen

Fine-structure transitions can be involved in various processes including photon absorption, charge transfer and inelastic collision between ions, electrons and neutral atoms. We present fine-structure excitation and relaxation cross sections for the collisions of the first few members of the carbon isoelectronic sequence (C, N$^+$ and O$^{2+}$) with atomic hydrogen calculated using quantum-mechanical methods. For C, the scattering theory and computational approach is verified by comparison with previous calculations. The rate coefficients for the collisional processes are obtained. For N$^+$ and O$^{2+}$, the transitions correspond to the lines [\ion{O}{iii}] 52~{\textmu}m, [\ion{O}{iii}] 88~{\textmu}m, [\ion{N}{ii}] 122~{\textmu}m, and [\ion{N}{ii}] 205~{\textmu}m, observed in the far-infrared in the local Universe and more recently in high-redshift galaxies using radio interferometry. The influence of different potentials on the cross sections and rate coefficients are demonstrated.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
